Shipwright: A Human-in-the-Loop System for Dockerfile Repair

Docker is a tool for lightweight OS-level virtualization. Docker images are created by performing a build, controlled by a source-level artifact called a Dockerfile. We studied Dockerfiles on GitHub, and -- to our great surprise -- found that over a quarter of the examined Dockerfiles failed to build (and thus to produce images). To address this problem, we propose SHIPWRIGHT, a human-in-the-loop system for finding repairs to broken Dockerfiles. SHIPWRIGHT uses a modified version of the BERT language model to embed build logs and to cluster broken Dockerfiles. Using these clusters and a search-based procedure, we were able to design 13 rules for making automated repairs to Dockerfiles. With the aid of SHIPWRIGHT, we submitted 45 pull requests (with a 42.2% acceptance rate) to GitHub projects with broken Dockerfiles. Furthermore, in a "time-travel" analysis of broken Dockerfiles that were later fixed, we found that SHIPWRIGHT proposed repairs that were equivalent to human-authored patches in 22.77% of the cases we studied. Finally, we compared our work with recent, state-of-the-art, static Dockerfile analyses, and found that, while static tools detected possible build-failure-inducing issues in 20.6--33.8% of the files we examined, SHIPWRIGHT was able to detect possible issues in 73.25% of the files and, additionally, provide automated repairs for 18.9% of the files.

==> data/cluster-results-table.csv <==
clusterIndex,clusterFiles,coverage,recommendations,repairs
1 , 5 , 100 , 1, 0
2 , 6 , 100 , 1, 0
3 , 75, 100 , 1 , 0
4 , 35, 100 , 1 , 0
5 , 16, 100 , 1 , 0
12, 10, 100 , 1 , 0
43, 14, 100 , 1 , 0
114 , 105 , {\Fix{-}} , 0 , 3
140 , 94 , 86 , 2, 0
103 , 80 , 100 , 3, 0
{\Fix{73}}, 30 , {\Fix{-}} , 1, 0
{\Fix{23}}, 29 , {\Fix{-}} , 1, 0
71, 29 , 100 , 2, 0

==> data/repairs-omitted-from-paper.csv <==
11,\Fix{},{``\textit{E: Unable to fetch some archives, maybe run apt-get}'' $\in$ \underline{log}},{\underline{add} \CodeIn{RUN sed -i.bak -r `s/(archive|security).ubuntu.com}\\\CodeIn{/old-releases.ubuntu.com/g'}\CodeIn{ /etc/apt/sources.list }\\\CodeIn{RUN apt-get update} \underline{after} \CodeIn{FROM}(.*)},{\cite{update-fix}}
12, \Fix{}, {``\textit{Cannot uninstall} (.*)'' $\in$ \underline{log}}, {\underline{add} \CodeIn{--ignore-installed \$0} \underline{after} \CodeIn{pip install} (.*)},{\cite{pip-install-fix}}}
13, \Fix{},{``(python-dev|py2-pip|python) \textit{(missing)}'' $\in$ \underline{log}},{{\underline{replace} \CodeIn{\$0} \underline{with} \CodeIn{\$0 2 or \$0 3}}},{\cite{missing-fix}}
